Bayesian ODE Solvers: The Maximum A Posteriori Estimate

It has recently been established that the numerical solution of ordinary differential equations can be posed as a nonlinear Bayesian inference problem, which can be approximately solved via Gaussian filtering and smoothing, whenever a Gauss--Markov prior is used. In this paper the class of $\nu$ times differentiable linear time invariant Gauss--Markov priors is considered. A taxonomy of Gaussian estimators is established, with the maximum a posteriori estimate at the top of the hierarchy, which can be computed with the iterated extended Kalman smoother. The remaining three classes are termed explicit, semi-implicit, and implicit, which are in similarity with the classical notions corresponding to conditions on the vector field, under which the filter update produces a local maximum a posteriori estimate. The maximum a posteriori estimate corresponds to an optimal interpolant in the reproducing Hilbert space associated with the prior, which in the present case is equivalent to a Sobolev space of smoothness $\nu+1$. Consequently, using methods from scattered data approximation and nonlinear analysis in Sobolev spaces, it is shown that the maximum a posteriori estimate converges to the true solution at a polynomial rate in the fill-distance (maximum step size) subject to mild conditions on the vector field. The methodology developed provides a novel and more natural approach to study the convergence of these estimators than classical methods of convergence analysis. The methods and theoretical results are demonstrated in numerical examples.

==> d1_fitz-hugh-nagumo_eks0_error1.txt <==
h 1 2 3 4
0.0048828125000000000000000000000000000000000000000000000000000000 0.0000122117715477543242741376161575317382812500000000000000000000 0.0000005690647451039865245547844097018241882324218750000000000000 0.0000005690647451039865245547844097018241882324218750000000000000 0.0000006442785958071794993884395807981491088867187500000000000000
0.0097656250000000000000000000000000000000000000000000000000000000 0.0000487559716795260555954882875084877014160156250000000000000000 0.0000022676649220620959113148273900151252746582031250000000000000 0.0000024041117751005813829578983131796121597290039062500000000000 0.0000026307911068501610429848369676619768142700195312500000000000
0.0195312500000000000000000000000000000000000000000000000000000000 0.0001942519608255643959182634716853499412536621093750000000000000 0.0000090018069176522885754820890724658966064453125000000000000000 0.0000095171859548770498804515227675437927246093750000000000000000 0.0000103499210684088183143103378824889659881591796875000000000000
0.0390625000000000000000000000000000000000000000000000000000000000 0.0007709229641501558205618493957445025444030761718750000000000000 0.0000356350274829386748365323001053184270858764648437500000000000 0.0000373989545012776147814292926341295242309570312500000000000000 0.0000405816379104306790281952999066561460494995117187500000000000
0.0781250000000000000000000000000000000000000000000000000000000000 0.0030404221579840573497222067089751362800598144531250000000000000 0.0002494234854082399976960005005821585655212402343750000000000000 0.0001434970084102094034506080788560211658477783203125000000000000 0.0001537520336354347705309919547289609909057617187500000000000000
0.1562500000000000000000000000000000000000000000000000000000000000 0.0124696530575592046119481892674230039119720458984375000000000000 0.0021461575641696928329338334151543676853179931640625000000000000 0.0006786192225526899157728166755987331271171569824218750000000000 0.0007767821081802739335842034051893278956413269042968750000000000
0.3125000000000000000000000000000000000000000000000000000000000000 0.0540578522236503378195493496605195105075836181640625000000000000 0.0185497897790902754877606639638543128967285156250000000000000000 0.0280042883071040527021011712349718436598777770996093750000000000 69.3483858118133866810239851474761962890625000000000000000000000000
0.6250000000000000000000000000000000000000000000000000000000000000 0.2916843222306424454615125796408392488956451416015625000000000000 3.0673325554730839215267224062699824571609497070312500000000000000 234.1538686429290407886583125218749046325683593750000000000000000000 81402279730376783192154564590156986187776.0000000000000000000000000000000000000000000000000000000000000000


==> d1_fitz-hugh-nagumo_eks1_error1.txt <==
h 1 2 3 4
0.0048828125000000000000000000000000000000000000000000000000000000 0.0000172095325141619071018794784322381019592285156250000000000000 0.0000000015137325282132962911418871954083442687988281250000000000 0.0000000002279632038693080176017247140407562255859375000000000000 0.0000000002215898575741448439657688140869140625000000000000000000
0.0097656250000000000000000000000000000000000000000000000000000000 0.0000688356300098114104457636130973696708679199218750000000000000 0.0000000060624194553327015455579385161399841308593750000000000000 0.0000000018363682796618263637355994433164596557617187500000000000 0.0000000000177697856429404055234044790267944335937500000000000000
0.0195312500000000000000000000000000000000000000000000000000000000 0.0002753029299267240048720850609242916107177734375000000000000000 0.0000000260265041185370193943526828661561012268066406250000000000 0.0000000161190614189621328478096984326839447021484375000000000000 0.0000000003041821239335718018992338329553604125976562500000000000
0.0390625000000000000000000000000000000000000000000000000000000000 0.0011003075522153515919399069389328360557556152343750000000000000 0.0000001334359112092897703405469655990600585937500000000000000000 0.0000001309213590872104759910143911838531494140625000000000000000 0.0000000048754871251333042891928926110267639160156250000000000000
0.0781250000000000000000000000000000000000000000000000000000000000 0.0043916033911779450704671035055071115493774414062500000000000000 0.0000021580918785346625554666388779878616333007812500000000000000 0.0000010780867750748157618545519653707742691040039062500000000000 0.0000000778251939559382321931479964405298233032226562500000000000
0.1562500000000000000000000000000000000000000000000000000000000000 0.0173103936766936250535309227416291832923889160156250000000000000 0.0000343338504040779923798254458233714103698730468750000000000000 0.0000090645980037606932455673813819885253906250000000000000000000 0.0000012363252777092270662251394242048263549804687500000000000000
0.3125000000000000000000000000000000000000000000000000000000000000 0.0665875620429310366432673617964610457420349121093750000000000000 0.0005754754164670750071763904998078942298889160156250000000000000 0.0000779022783019556186445697676390409469604492187500000000000000 0.0000313764615018641279675648547708988189697265625000000000000000
0.6250000000000000000000000000000000000000000000000000000000000000 0.2270067483921480722131036600330844521522521972656250000000000000 0.0121935961530534875407738581998273730278015136718750000000000000 0.0092875555184506186634507685084827244281768798828125000000000000 0.0168915098488087167538651556242257356643676757812500000000000000


==> d1_fitz-hugh-nagumo_ieks_error1.txt <==
h 1 2 3 4
0.0048828125000000000000000000000000000000000000000000000000000000 0.0000172095474613165322352870134636759757995605468750000000000000 0.0000000015137331388359598349779844284057617187500000000000000000 0.0000000002265950760360624371969606727361679077148437500000000000 0.0000000000015033529976449244713876396417617797851562500000000000
0.0097656250000000000000000000000000000000000000000000000000000000 0.0000688359003615524045471829595044255256652832031250000000000000 0.0000000060624142372844858073221985250711441040039062500000000000 0.0000000018260213341392272923258133232593536376953125000000000000 0.0000000000073510086906480864854529500007629394531250000000000000
0.0195312500000000000000000000000000000000000000000000000000000000 0.0002753082159645536819425615249201655387878417968750000000000000 0.0000000260264326756853847655293066054582595825195312500000000000 0.0000000158963511243115362958633340895175933837890625000000000000 0.0000000000531917843105134124925825744867324829101562500000000000
0.0390625000000000000000000000000000000000000000000000000000000000 0.0011004199502351319495119241764768958091735839843750000000000000 0.0000001341132973564640451513696461915969848632812500000000000000 0.0000001273608377649892986482882406562566757202148437500000000000 0.0000000008616964919383462984114885330200195312500000000000000000
0.0781250000000000000000000000000000000000000000000000000000000000 0.0043944839840528437946431949967518448829650878906250000000000000 0.0000021965673147050779334676917642354965209960937500000000000000 0.0000010211956235073316179295943584293127059936523437500000000000 0.0000000147346936874015455032349564135074615478515625000000000000
0.1562500000000000000000000000000000000000000000000000000000000000 0.0173944682063162936458411422790959477424621582031250000000000000 0.0000363719388003502785977616440504789352416992187500000000000000 0.0000081561195315327239541147719137370586395263671875000000000000 0.0000002669289631551663433128851465880870819091796875000000000000
0.3125000000000000000000000000000000000000000000000000000000000000 0.0678464383400561032999576127622276544570922851562500000000000000 0.0006853045573831373360462748678401112556457519531250000000000000 0.0000617345359963383799595249001868069171905517578125000000000000 0.0000061588103941190297518915031105279922485351562500000000000000
0.6250000000000000000000000000000000000000000000000000000000000000 0.2403513306345765876415043749148026108741760253906250000000000000 0.0135906787774247028721674723783507943153381347656250000000000000 0.0054787086057110911951895104721188545227050781250000000000000000 0.0037069793656709926210623962106183171272277832031250000000000000


==> d1_fitz-hugh-nagumo_refs1.txt <==
h 1 2 3 4
0.0048828125000000000000000000000000000000000000000000000000000000 0.0048828125000000000000000000000000000000000000000000000000000000 0.0000238418579101562500000000000000000000000000000000000000000000 0.0000001164153218269348144531250000000000000000000000000000000000 0.0000000005684341886080801486968994140625000000000000000000000000
0.0097656250000000000000000000000000000000000000000000000000000000 0.0097656250000000000000000000000000000000000000000000000000000000 0.0000953674316406250000000000000000000000000000000000000000000000 0.0000009313225746154785156250000000000000000000000000000000000000 0.0000000090949470177292823791503906250000000000000000000000000000
0.0195312500000000000000000000000000000000000000000000000000000000 0.0195312500000000000000000000000000000000000000000000000000000000 0.0003814697265625000000000000000000000000000000000000000000000000 0.0000074505805969238281250000000000000000000000000000000000000000 0.0000001455191522836685180664062500000000000000000000000000000000
0.0390625000000000000000000000000000000000000000000000000000000000 0.0390625000000000000000000000000000000000000000000000000000000000 0.0015258789062500000000000000000000000000000000000000000000000000 0.0000596046447753906250000000000000000000000000000000000000000000 0.0000023283064365386962890625000000000000000000000000000000000000
0.0781250000000000000000000000000000000000000000000000000000000000 0.0781250000000000000000000000000000000000000000000000000000000000 0.0061035156250000000000000000000000000000000000000000000000000000 0.0004768371582031250000000000000000000000000000000000000000000000 0.0000372529029846191406250000000000000000000000000000000000000000
0.1562500000000000000000000000000000000000000000000000000000000000 0.1562500000000000000000000000000000000000000000000000000000000000 0.0244140625000000000000000000000000000000000000000000000000000000 0.0038146972656250000000000000000000000000000000000000000000000000 0.0005960464477539062500000000000000000000000000000000000000000000
0.3125000000000000000000000000000000000000000000000000000000000000 0.3125000000000000000000000000000000000000000000000000000000000000 0.0976562500000000000000000000000000000000000000000000000000000000 0.0305175781250000000000000000000000000000000000000000000000000000 0.0095367431640625000000000000000000000000000000000000000000000000
0.6250000000000000000000000000000000000000000000000000000000000000 0.6250000000000000000000000000000000000000000000000000000000000000 0.3906250000000000000000000000000000000000000000000000000000000000 0.2441406250000000000000000000000000000000000000000000000000000000 0.1525878906250000000000000000000000000000000000000000000000000000


==> d1_logistic_eks0_error.txt <==
h 1 2 3 4
0.0019531250000000000000000000000000000000000000000000000000000000 0.0000012529032050734301151351246517151594161987304687500000000000 0.0000000074146871975599992765637580305337905883789062500000000000 0.0000000087169191309577342963166302070021629333496093750000000000 0.0000000030543775841884723831753944978117942810058593750000000000
0.0039062500000000000000000000000000000000000000000000000000000000 0.0000050000196425425968982381164096295833587646484375000000000000 0.0000000589949313845039569059736095368862152099609375000000000000 0.0000000692120865619649805466906400397419929504394531250000000000 0.0000000705710470061404748776112683117389678955078125000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0000199060042174181717200553975999355316162109375000000000000000 0.0000004668561961462813769685453735291957855224609375000000000000 0.0000005454615275568563959041057387366890907287597656250000000000 0.0000005288523103330611263572791358456015586853027343750000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0000788714942565604815172264352440834045410156250000000000000000 0.0000036549697270960024297892232425510883331298828125000000000000 0.0000042360738866653591117028554435819387435913085937500000000000 0.0000045367566702814166035295784240588545799255371093750000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0003094754669221710940973935066722333431243896484375000000000000 0.0000280146257909397178309518494643270969390869140625000000000000 0.0000319678433665648853434504417236894369125366210937500000000000 0.0000343009125399751368945544527377933263778686523437500000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0011911783196311143129264564777258783578872680664062500000000000 0.0002060134190600138026638887822628021240234375000000000000000000 0.0002283577450835627686842599359806627035140991210937500000000000 0.0041451625280544135421223472803831100463867187500000000000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.0044331927427209150138764925941359251737594604492187500000000000 0.0013978553512555835780517554667312651872634887695312500000000000 0.0014761658208897188160335645079612731933593750000000000000000000 787.3997655653971605715923942625522613525390625000000000000000000000
0.2500000000000000000000000000000000000000000000000000000000000000 0.0157619875136384424152424799103755503892898559570312500000000000 0.0083060315663774364480786971398629248142242431640625000000000000 0.8714353690594556223203426270629279315471649169921875000000000000 15252590601911163571666944.0000000000000000000000000000000000000000000000000000000000000000


==> d1_logistic_eks1_error.txt <==
h 1 2 3 4
0.0019531250000000000000000000000000000000000000000000000000000000 0.0000003794205777341019825144030619412660598754882812500000000000 0.0000000001154510376188966347399400547146797180175781250000000000 0.0000000000007555067682574190257582813501358032226562500000000000 0.0000000000027281510384113971667829900979995727539062500000000000
0.0039062500000000000000000000000000000000000000000000000000000000 0.0000015181797392571638738445471972227096557617187500000000000000 0.0000000009232613007448264852428110316395759582519531250000000000 0.0000000000123255849970860253961291164159774780273437500000000000 0.0000000000049246717814810381241841241717338562011718750000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0000060743093198700748303053842391818761825561523437500000000000 0.0000000073857260307619299055659212172031402587890625000000000000 0.0000000002055350334373429177503567188978195190429687500000000000 0.0000000000212556083845072407711995765566825866699218750000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0000243023004916631535365922900382429361343383789062500000000000 0.0000000592415745348517930324305780231952667236328125000000000000 0.0000000035518828989111739247164223343133926391601562500000000000 0.0000000006035834332340783703330089338123798370361328125000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0000972203555219541826204476819839328527450561523437500000000000 0.0000004816382195849122638264816487208008766174316406250000000000 0.0000000651331898970930467385187512263655662536621093750000000000 0.0000000095237919217616706646367674693465232849121093750000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0003869362441772938865369724226184189319610595703125000000000000 0.0000041360538639012567330155434319749474525451660156250000000000 0.0000013008307860884471551798924338072538375854492187500000000000 0.0000002913638371682125693951093126088380813598632812500000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.0015254973851784869864900429092813283205032348632812500000000000 0.0000423968533123098012538321199826896190643310546875000000000000 0.0000287992206778331372163393098162487149238586425781250000000000 0.0000086549080224873620181824662722647190093994140625000000000000
0.2500000000000000000000000000000000000000000000000000000000000000 0.0058233243120581201779373259341809898614883422851562500000000000 0.0006242482954751937818116402922896668314933776855468750000000000 0.0007254809708877596463594272790942341089248657226562500000000000 0.0002702028218615204480101965600624680519104003906250000000000000


==> d1_logistic_ieks_error.txt <==
h 1 2 3 4
0.0019531250000000000000000000000000000000000000000000000000000000 0.0000003794228550235700936354987788945436477661132812500000000000 0.0000000001154382700541134454397251829504966735839843750000000000 0.0000000000007415179581471420533489435911178588867187500000000000 0.0000000000051215698348983096366282552480697631835937500000000000
0.0039062500000000000000000000000000000000000000000000000000000000 0.0000015182160136850697540467081125825643539428710937500000000000 0.0000000009228704467290071988827548921108245849609375000000000000 0.0000000000119004806009570529568009078502655029296875000000000000 0.0000000000066104344220718758151633664965629577636718750000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0000060748848615954642582437372766435146331787109375000000000000 0.0000000073731823979628074994252528995275497436523437500000000000 0.0000000001919513437087516649626195430755615234375000000000000000 0.0000000000650856313288983301390544511377811431884765625000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0000243113544309281337518768850713968276977539062500000000000000 0.0000000588417864988421968064358225092291831970214843750000000000 0.0000000031199588468311389988230075687170028686523437500000000000 0.0000000005074418940598235394645598717033863067626953125000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0000973602195551981353105475136544555425643920898437500000000000 0.0000004689573138705327437492087483406066894531250000000000000000 0.0000000514799002870880428872624179348349571228027343750000000000 0.0000000051456243155278968970378628000617027282714843750000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0003890162376729566773292390280403196811676025390625000000000000 0.0000037391356021432287093375634867697954177856445312500000000000 0.0000008738109278927375100920471595600247383117675781250000000000 0.0000001676922523619062133093393640592694282531738281250000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.0015535381191218444740798076963983476161956787109375000000000000 0.0000301590640161553125153659493662416934967041015625000000000000 0.0000156403121488457585996911802794784307479858398437500000000000 0.0000055070336264506636325677391141653060913085937500000000000000
0.2500000000000000000000000000000000000000000000000000000000000000 0.0061279736703321319168935588095337152481079101562500000000000000 0.0002628764276299544455639534135116264224052429199218750000000000 0.0003123438879460982420255277247633785009384155273437500000000000 0.0001740388053778074706201550725381821393966674804687500000000000


==> d1_logistic_refs.txt <==
h 1 2 3 4
0.0019531250000000000000000000000000000000000000000000000000000000 0.0441941738241592232960819330855883890762925148010253906250000000 0.0000863167457503109694476328694889843973214738070964813232421875 0.0000001685873940435761122024079482206726510185035294853150844574 0.0000000003292722539913595941453280238685012715205147060260060243
0.0039062500000000000000000000000000000000000000000000000000000000 0.0625000000000000000000000000000000000000000000000000000000000000 0.0002441406250000000000000000000000000000000000000000000000000000 0.0000009536743164062500000000000000000000000000000000000000000000 0.0000000037252902984619140625000000000000000000000000000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0883883476483184465921638661711767781525850296020507812500000000 0.0006905339660024877555810629559118751785717904567718505859375000 0.0000053947966093944355904770543430615248325921129435300827026367 0.0000000421468485108940280506019870551681627546258823713287711143
0.0156250000000000000000000000000000000000000000000000000000000000 0.1250000000000000000000000000000000000000000000000000000000000000 0.0019531250000000000000000000000000000000000000000000000000000000 0.0000305175781250000000000000000000000000000000000000000000000000 0.0000004768371582031250000000000000000000000000000000000000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.1767766952966368931843277323423535563051700592041015625000000000 0.0055242717280199020446485036472950014285743236541748046875000000 0.0001726334915006219388952657389779687946429476141929626464843750 0.0000053947966093944355904770543430615248325921129435300827026367
0.0625000000000000000000000000000000000000000000000000000000000000 0.2500000000000000000000000000000000000000000000000000000000000000 0.0156250000000000000000000000000000000000000000000000000000000000 0.0009765625000000000000000000000000000000000000000000000000000000 0.0000610351562500000000000000000000000000000000000000000000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.3535533905932737863686554646847071126103401184082031250000000000 0.0441941738241592163571880291783600114285945892333984375000000000 0.0055242717280199020446485036472950014285743236541748046875000000 0.0006905339660024877555810629559118751785717904567718505859375000
0.2500000000000000000000000000000000000000000000000000000000000000 0.5000000000000000000000000000000000000000000000000000000000000000 0.1250000000000000000000000000000000000000000000000000000000000000 0.0312500000000000000000000000000000000000000000000000000000000000 0.0078125000000000000000000000000000000000000000000000000000000000


==> d1_nonsmooth_eks0_error.txt <==
h 1 2 3 4
0.0009765625000000000000000000000000000000000000000000000000000000 0.0000950577472169644721589065738953649997711181640625000000000000 0.0015559747457052353070139361079782247543334960937500000000000000 0.0017037089472546895763116481248289346694946289062500000000000000 0.0017665801391442137457943317713215947151184082031250000000000000
0.0019531250000000000000000000000000000000000000000000000000000000 0.0003789982790769474974013064638711512088775634765625000000000000 0.0033562998489036210969516105251386761665344238281250000000000000 0.0036501283823748842394252278609201312065124511718750000000000000 0.0038015820055279370137668593088164925575256347656250000000000000
0.0039062500000000000000000000000000000000000000000000000000000000 0.0015062032108503764504803257295861840248107910156250000000000000 0.0067847409466250674370257911505177617073059082031250000000000000 0.0074833875759314771869412652449682354927062988281250000000000000 0.0080028266048088880779687315225601196289062500000000000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0059476264324098693236919643823057413101196289062500000000000000 0.0138675550038493966553687641862779855728149414062500000000000000 0.0157815492682913394162369513651356101036071777343750000000000000 0.0806404327071354454226081998058361932635307312011718750000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0231906546148452630262681850581429898738861083984375000000000000 0.0290095841634476769854700251016765832901000976562500000000000000 0.0354517541784105105762137100100517272949218750000000000000000000 4.0182399880917554213510811678133904933929443359375000000000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0882312578932831215183796302881091833114624023437500000000000000 0.0883555573910321800923384216730482876300811767578125000000000000 0.9261383217838417003520135040162131190299987792968750000000000000 6.1285556562715521877748869883362203836441040039062500000000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.3205228570379814456714484549593180418014526367187500000000000000 0.9023599267441073656925709656206890940666198730468750000000000000 1.9530347181514713383876369334757328033447265625000000000000000000 4.3316136995865122116811107844114303588867187500000000000000000000
0.1250000000000000000000000000000000000000000000000000000000000000 1.5233300027522012065617218468105420470237731933593750000000000000 1.8358300027522012065617218468105420470237731933593750000000000000 1.8358300027522020947401415469357743859291076660156250000000000000 1.8358300027522012065617218468105420470237731933593750000000000000


==> d1_nonsmooth_eks1_error.txt <==
h 1 2 3 4
0.0009765625000000000000000000000000000000000000000000000000000000 0.0000312252925578349049828830175101757049560546875000000000000000 0.0015443632327771794621185108553618192672729492187500000000000000 0.0016819446217826161671382578788325190544128417968750000000000000 0.0017237573874675504725928476545959711074829101562500000000000000
0.0019531250000000000000000000000000000000000000000000000000000000 0.0001224821293182021264556169626303017139434814453125000000000000 0.0033081408059871808546859028865583240985870361328125000000000000 0.0035587845288524988518474856391549110412597656250000000000000000 0.0051689702611104060281377314822748303413391113281250000000000000
0.0039062500000000000000000000000000000000000000000000000000000000 0.0004711646659589785457455946016125380992889404296875000000000000 0.0065911139782512950802129125804640352725982666015625000000000000 0.0071080007729338312572053837357088923454284667968750000000000000 0.0097675887654271598137256660265848040580749511718750000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0017456629851786420459802684490568935871124267578125000000000000 0.0130846056846345426549760304624214768409729003906250000000000000 0.0141823247785217709804328478639945387840270996093750000000000000 0.0144946641808045839638907636981457471847534179687500000000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0060021410035822064799049257999286055564880371093750000000000000 0.0258311426721471448786360269878059625625610351562500000000000000 0.0282259553613779523573157348437234759330749511718750000000000000 0.0289034970255261924876322154887020587921142578125000000000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0179004543338332489099684607936069369316101074218750000000000000 0.0505814286903232268599595045088790357112884521484375000000000000 0.0556880600975730999380175489932298660278320312500000000000000000 0.0573558086354086782421290990896522998809814453125000000000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0540430235123829927346150725497864186763763427734375000000000000 0.0984297832903866520837254938669502735137939453125000000000000000 0.1080298603822913428018637205241248011589050292968750000000000000 0.1125830447755089558370400482090190052986145019531250000000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.1384133492923003139196680422173812985420227050781250000000000000 0.1959173382627314996540235370048321783542633056640625000000000000 1.8358300027522016506509316968731582164764404296875000000000000000 1.8358300027522012065617218468105420470237731933593750000000000000


==> d1_nonsmooth_ieks_error.txt <==
h 1 2 3 4
0.0009765625000000000000000000000000000000000000000000000000000000 0.0000312252925578349049828830175101757049560546875000000000000000 0.0015428071042280500080323690781369805335998535156250000000000000 0.0016782633535639135402561805676668882369995117187500000000000000 0.0017194627767094239345624373527243733406066894531250000000000000
0.0019531250000000000000000000000000000000000000000000000000000000 0.0001224821293182021264556169626303017139434814453125000000000000 0.0032947009848833808121071342611685395240783691406250000000000000 0.0035389964881287205855642241658642888069152832031250000000000000 0.0051522003202362220974919182481244206428527832031250000000000000
0.0039062500000000000000000000000000000000000000000000000000000000 0.0004711646659589785457455946016125380992889404296875000000000000 0.0065373196808953260017460706876590847969055175781250000000000000 0.0070293122769755633783006487647071480751037597656250000000000000 0.0097044239070163129667889734264463186264038085937500000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0017456629851786420459802684490568935871124267578125000000000000 0.0128692166839550203860653709853067994117736816406250000000000000 0.0138916706244942567138878075638785958290100097656250000000000000 0.0141602507027047685994602943537756800651550292968750000000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0060021410035822064799049257999286055564880371093750000000000000 0.0249776496200069253461606422206386923789978027343750000000000000 0.0270619758874643956403360789408907294273376464843750000000000000 0.0275770842414431172073818743228912353515625000000000000000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0179004543338332489099684607936069369316101074218750000000000000 0.0470506712606511001695253071375191211700439453125000000000000000 0.0513153665331409492011971451574936509132385253906250000000000000 0.0523197711166298873308733163867145776748657226562500000000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0540430235123829927346150725497864186763763427734375000000000000 0.0840256925958708933421803521923720836639404296875000000000000000 0.0933287082309024462745128403184935450553894042968750000000000000 0.0995084066221583185551935457624495029449462890625000000000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.1384133492923003139196680422173812985420227050781250000000000000 0.1443297081764683964522077985748182982206344604492187500000000000 0.2930834753189059949107786451349966228008270263671875000000000000 0.4217477902035366987831821461440995335578918457031250000000000000


==> d1_nonsmooth_refs.txt <==
h 1 2 3 4
0.0009765625000000000000000000000000000000000000000000000000000000 0.0312500000000000000000000000000000000000000000000000000000000000 0.0000305175781250000000000000000000000000000000000000000000000000 0.0000000298023223876953125000000000000000000000000000000000000000 0.0000000000291038304567337036132812500000000000000000000000000000
0.0019531250000000000000000000000000000000000000000000000000000000 0.0441941738241592232960819330855883890762925148010253906250000000 0.0000863167457503109694476328694889843973214738070964813232421875 0.0000001685873940435761122024079482206726510185035294853150844574 0.0000000003292722539913595941453280238685012715205147060260060243
0.0039062500000000000000000000000000000000000000000000000000000000 0.0625000000000000000000000000000000000000000000000000000000000000 0.0002441406250000000000000000000000000000000000000000000000000000 0.0000009536743164062500000000000000000000000000000000000000000000 0.0000000037252902984619140625000000000000000000000000000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0883883476483184465921638661711767781525850296020507812500000000 0.0006905339660024877555810629559118751785717904567718505859375000 0.0000053947966093944355904770543430615248325921129435300827026367 0.0000000421468485108940280506019870551681627546258823713287711143
0.0156250000000000000000000000000000000000000000000000000000000000 0.1250000000000000000000000000000000000000000000000000000000000000 0.0019531250000000000000000000000000000000000000000000000000000000 0.0000305175781250000000000000000000000000000000000000000000000000 0.0000004768371582031250000000000000000000000000000000000000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.1767766952966368931843277323423535563051700592041015625000000000 0.0055242717280199020446485036472950014285743236541748046875000000 0.0001726334915006219388952657389779687946429476141929626464843750 0.0000053947966093944355904770543430615248325921129435300827026367
0.0625000000000000000000000000000000000000000000000000000000000000 0.2500000000000000000000000000000000000000000000000000000000000000 0.0156250000000000000000000000000000000000000000000000000000000000 0.0009765625000000000000000000000000000000000000000000000000000000 0.0000610351562500000000000000000000000000000000000000000000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.3535533905932737863686554646847071126103401184082031250000000000 0.0441941738241592163571880291783600114285945892333984375000000000 0.0055242717280199020446485036472950014285743236541748046875000000 0.0006905339660024877555810629559118751785717904567718505859375000


==> d1_riccati_eks0_error.txt <==
h 1 2 3 4
0.0039062500000000000000000000000000000000000000000000000000000000 0.0000664584373857302068699937080964446067810058593750000000000000 0.0000664584373857302068699937080964446067810058593750000000000000 0.0000664584373857302068699937080964446067810058593750000000000000 0.0000664584373857302068699937080964446067810058593750000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0002634741299161191818711813539266586303710937500000000000000000 0.0002634741299161191818711813539266586303710937500000000000000000 0.0002830254375179031001152907265350222587585449218750000000000000 0.0003942811212458430247806973056867718696594238281250000000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0010353429976270867030052613699808716773986816406250000000000000 0.0010353429976270867030052613699808716773986816406250000000000000 0.0011236292781604539925410790601745247840881347656250000000000000 0.0042340150548967336874284228542819619178771972656250000000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0039979320083070035707351053133606910705566406250000000000000000 0.0039979320083070035707351053133606910705566406250000000000000000 0.0044256096634742725370870175538584589958190917968750000000000000 0.0066130260718368916172948956955224275588989257812500000000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0149184806815063630835993535583838820457458496093750000000000000 0.0149531541616698682162223121849820017814636230468750000000000000 0.0171592792128691939979034941643476486206054687500000000000000000 0.0217069286944471251388222299283370375633239746093750000000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.0521231931686658711555537593085318803787231445312500000000000000 0.0525958409188440612069825874641537666320800781250000000000000000 0.0643157547432808840426332608330994844436645507812500000000000000 0.0935524142627528476623410824686288833618164062500000000000000000
0.2500000000000000000000000000000000000000000000000000000000000000 0.1609187714501953969659098220290616154670715332031250000000000000 0.1650285904278498971819999496801756322383880615234375000000000000 0.2222164921565952244719710506615228950977325439453125000000000000 1.4177037523230970883503232471412047743797302246093750000000000000
0.5000000000000000000000000000000000000000000000000000000000000000 0.3944905942397864961890263657551258802413940429687500000000000000 0.5302154913101274624764869258797261863946914672851562500000000000 0.9228122537142059433890040054393466562032699584960937500000000000 7960.1715515092482746695168316364288330078125000000000000000000000000


==> d1_riccati_eks1_error.txt <==
h 1 2 3 4
0.0039062500000000000000000000000000000000000000000000000000000000 0.0000193434764708122486354113789275288581848144531250000000000000 0.0000109851254048720647915615700185298919677734375000000000000000 0.0000001011596681976811851200181990861892700195312500000000000000 0.0000000067041723283978171821217983961105346679687500000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0000765340428161565000664268154650926589965820312500000000000000 0.0000436991237333650417440367164090275764465332031250000000000000 0.0000008054835367587998007365968078374862670898437500000000000000 0.0000000483411555229906753083923831582069396972656250000000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0002995691859211113694527739426121115684509277343750000000000000 0.0001862590796983809582343383226543664932250976562500000000000000 0.0000067485900370201079567777924239635467529296875000000000000000 0.0000063896047128864097430778201669454574584960937500000000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0011480580386900030021024576853960752487182617187500000000000000 0.0007311384045269875286976457573473453521728515625000000000000000 0.0000504543379942212766309239668771624565124511718750000000000000 0.0000089565635268407106650556670501828193664550781250000000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0042346394629642070128738851053640246391296386718750000000000000 0.0028083666319820288492792315082624554634094238281250000000000000 0.0003546768504754105322263058042153716087341308593750000000000000 0.0000416037934156676669772423338145017623901367187500000000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.0145515079467943841962096485076472163200378417968750000000000000 0.0102923585182801424764420517021790146827697753906250000000000000 0.0021920507018133861265596351586282253265380859375000000000000000 0.0005246114166139737022831468493677675724029541015625000000000000
0.2500000000000000000000000000000000000000000000000000000000000000 0.0445635587293939927633346087532117962837219238281250000000000000 0.0341742775302957824123950558714568614959716796875000000000000000 0.0108293567680086688653773308033123612403869628906250000000000000 0.0054623240685989227216623476124368607997894287109375000000000000
0.5000000000000000000000000000000000000000000000000000000000000000 0.1167223154897412129571421246509999036788940429687500000000000000 0.0957641215306941351315117572085000574588775634765625000000000000 0.0564187173982275691486165669630281627178192138671875000000000000 0.0443731499754622671360948515939526259899139404296875000000000000


==> d1_riccati_ieks_error.txt <==
h 1 2 3 4
0.0039062500000000000000000000000000000000000000000000000000000000 0.0000193436984012862467352533712983131408691406250000000000000000 0.0000109855545584736091768718324601650238037109375000000000000000 0.0000001017096713518128581199562177062034606933593750000000000000 0.0000000073019168489452113135484978556632995605468750000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0000765375335580742444108182098716497421264648437500000000000000 0.0000437058869016127005124872084707021713256835937500000000000000 0.0000008109039528747530312102753669023513793945312500000000000000 0.0000000566853404215805767307756468653678894042968750000000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0002996232087677519473345455480739474296569824218750000000000000 0.0001863412795359842277775896945968270301818847656250000000000000 0.0000068626621079204142006346955895423889160156250000000000000000 0.0000053065663201401491733122384175658226013183593750000000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0011488678661284446036461304174736142158508300781250000000000000 0.0007323731379829112597690254915505647659301757812500000000000000 0.0000521838455389556088448443915694952011108398437500000000000000 0.0000084479400106474145104584749788045883178710937500000000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0042451337063056371334823779761791229248046875000000000000000000 0.0028258182528015929335651890141889452934265136718750000000000000 0.0003780805983488733090780442580580711364746093750000000000000000 0.0000668328732196243890939513221383094787597656250000000000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.0146788217186277769599200837546959519386291503906250000000000000 0.0105042494351432758037390158278867602348327636718750000000000000 0.0024875917763331756304978625848889350891113281250000000000000000 0.0007512722768945323537082003895193338394165039062500000000000000
0.2500000000000000000000000000000000000000000000000000000000000000 0.0457704564066019337076340889325365424156188964843750000000000000 0.0362496668003684519021589949261397123336791992187500000000000000 0.0137957729204858381422127422410994768142700195312500000000000000 0.0063756055287966795219745108624920248985290527343750000000000000
0.5000000000000000000000000000000000000000000000000000000000000000 0.1244796895985493812020195036893710494041442871093750000000000000 0.1100229648430663953462271820171736180782318115234375000000000000 0.0592521145465512155681153672048822045326232910156250000000000000 0.0367687143407444683163021181826479732990264892578125000000000000


==> d1_riccati_refs.txt <==
h 1 2 3 4
0.0039062500000000000000000000000000000000000000000000000000000000 0.0625000000000000000000000000000000000000000000000000000000000000 0.0002441406250000000000000000000000000000000000000000000000000000 0.0000009536743164062500000000000000000000000000000000000000000000 0.0000000037252902984619140625000000000000000000000000000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0883883476483184465921638661711767781525850296020507812500000000 0.0006905339660024877555810629559118751785717904567718505859375000 0.0000053947966093944355904770543430615248325921129435300827026367 0.0000000421468485108940280506019870551681627546258823713287711143
0.0156250000000000000000000000000000000000000000000000000000000000 0.1250000000000000000000000000000000000000000000000000000000000000 0.0019531250000000000000000000000000000000000000000000000000000000 0.0000305175781250000000000000000000000000000000000000000000000000 0.0000004768371582031250000000000000000000000000000000000000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.1767766952966368931843277323423535563051700592041015625000000000 0.0055242717280199020446485036472950014285743236541748046875000000 0.0001726334915006219388952657389779687946429476141929626464843750 0.0000053947966093944355904770543430615248325921129435300827026367
0.0625000000000000000000000000000000000000000000000000000000000000 0.2500000000000000000000000000000000000000000000000000000000000000 0.0156250000000000000000000000000000000000000000000000000000000000 0.0009765625000000000000000000000000000000000000000000000000000000 0.0000610351562500000000000000000000000000000000000000000000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.3535533905932737863686554646847071126103401184082031250000000000 0.0441941738241592163571880291783600114285945892333984375000000000 0.0055242717280199020446485036472950014285743236541748046875000000 0.0006905339660024877555810629559118751785717904567718505859375000
0.2500000000000000000000000000000000000000000000000000000000000000 0.5000000000000000000000000000000000000000000000000000000000000000 0.1250000000000000000000000000000000000000000000000000000000000000 0.0312500000000000000000000000000000000000000000000000000000000000 0.0078125000000000000000000000000000000000000000000000000000000000
0.5000000000000000000000000000000000000000000000000000000000000000 0.7071067811865475727373109293694142252206802368164062500000000000 0.3535533905932737308575042334268800914287567138671875000000000000 0.1767766952966368654287521167134400457143783569335937500000000000 0.0883883476483184327143760583567200228571891784667968750000000000


==> fitz-hugh-nagumo_eks0_error1.txt <==
h 1 2 3 4
0.0048828125000000000000000000000000000000000000000000000000000000 0.0000041502461500808607297585695050656795501708984375000000000000 0.0000000075734156723683554446324706077575683593750000000000000000 0.0000000041939185457806615886511281132698059082031250000000000000 0.0000000036972612749153199729335028678178787231445312500000000000
0.0097656250000000000000000000000000000000000000000000000000000000 0.0000166108994128499887210637098178267478942871093750000000000000 0.0000000605533552189285728672984987497329711914062500000000000000 0.0000000338152601475627534455270506441593170166015625000000000000 0.0000000356444957994028754910686984658241271972656250000000000000
0.0195312500000000000000000000000000000000000000000000000000000000 0.0000665083703930147152050267322920262813568115234375000000000000 0.0000004839041929383114393203868530690670013427734375000000000000 0.0000002745551282989922015076444949954748153686523437500000000000 0.0000002836476542533716838079271838068962097167968750000000000000
0.0390625000000000000000000000000000000000000000000000000000000000 0.0002665107789512344282911726622842252254486083984375000000000000 0.0000038634924428571082444250350818037986755371093750000000000000 0.0000022549067982824411160436284262686967849731445312500000000000 0.0000022622549079587273013203230220824480056762695312500000000000
0.0781250000000000000000000000000000000000000000000000000000000000 0.0010692308921635973462116453447379171848297119140625000000000000 0.0000307993336567946585091704037040472030639648437500000000000000 0.0000187824517716705940983956679701805114746093750000000000000000 0.0000180303708677831409090686065610498189926147460937500000000000
0.1562500000000000000000000000000000000000000000000000000000000000 0.0042925086190515049366922539775259792804718017578125000000000000 0.0002447844158741663278533451375551521778106689453125000000000000 0.0001562371608386792232181505823973566293716430664062500000000000 0.0001450880123052833425845165038481354713439941406250000000000000
0.3125000000000000000000000000000000000000000000000000000000000000 0.0170413442780985580071728691109456121921539306640625000000000000 0.0021552580282135913591901044128462672233581542968750000000000000 0.0018895702315795404047094052657485008239746093750000000000000000 1.7592248753883210632409372919937595725059509277343750000000000000
0.6250000000000000000000000000000000000000000000000000000000000000 0.0731636081034350294061141539714299142360687255859375000000000000 0.2275443398870051758819954557111486792564392089843750000000000000 12.4534948476560618502162469667382538318634033203125000000000000000 4223792586779781543760463149014724902912.0000000000000000000000000000000000000000000000000000000000000000


==> fitz-hugh-nagumo_eks1_error1.txt <==
h 1 2 3 4
0.0048828125000000000000000000000000000000000000000000000000000000 0.0000052059943611570957955336780287325382232666015625000000000000 0.0000000000162696522920668940059840679168701171875000000000000000 0.0000000000005171418848703979165293276309967041015625000000000000 0.0000000000015938361741518747294321656227111816406250000000000000
0.0097656250000000000000000000000000000000000000000000000000000000 0.0000208287703979959104572117212228477001190185546875000000000000 0.0000000001635196422711260311189107596874237060546875000000000000 0.0000000000056984417184935409750323742628097534179687500000000000 0.0000000000003184119634624948957934975624084472656250000000000000
0.0195312500000000000000000000000000000000000000000000000000000000 0.0000833278073273380215368888457305729389190673828125000000000000 0.0000000018950176983167921207495965063571929931640625000000000000 0.0000000000932774968376293145411182194948196411132812500000000000 0.0000000000044237946639213987509720027446746826171875000000000000
0.0390625000000000000000000000000000000000000000000000000000000000 0.0003332974719445491729175046202726662158966064453125000000000000 0.0000000248296048166452010264038108289241790771484375000000000000 0.0000000015620227333812408687663264572620391845703125000000000000 0.0000000001406635918854703959368634968996047973632812500000000000
0.0781250000000000000000000000000000000000000000000000000000000000 0.0013302672267314630261125785182230174541473388671875000000000000 0.0000003544275704037147534108953550457954406738281250000000000000 0.0000000272675964030355544309713877737522125244140625000000000000 0.0000000045046476548904479386692401021718978881835937500000000000
0.1562500000000000000000000000000000000000000000000000000000000000 0.0052382187383921419154830800835043191909790039062500000000000000 0.0000051528280111678981256773113273084163665771484375000000000000 0.0000005115422057055951654547243379056453704833984375000000000000 0.0000001444399746475255597033537924289703369140625000000000000000
0.3125000000000000000000000000000000000000000000000000000000000000 0.0196415578758364350875353920855559408664703369140625000000000000 0.0000610016223523413003704263246618211269378662109375000000000000 0.0000106300037018280946199411118868738412857055664062500000000000 0.0000047046373121695239660766674205660820007324218750000000000000
0.6250000000000000000000000000000000000000000000000000000000000000 0.0726252915769203255536012875381857156753540039062500000000000000 0.0014826031790200477900043551926501095294952392578125000000000000 0.0013005943514516893344534764764830470085144042968750000000000000 0.0022324826633433048073129612021148204803466796875000000000000000


==> fitz-hugh-nagumo_ieks_error1.txt <==
h 1 2 3 4
0.0048828125000000000000000000000000000000000000000000000000000000 0.0000052060059338998598832404240965843200683593750000000000000000 0.0000000000162692082028570439433678984642028808593750000000000000 0.0000000000005166977956605478539131581783294677734375000000000000 0.0000000000002016165012719284277409315109252929687500000000000000
0.0097656250000000000000000000000000000000000000000000000000000000 0.0000208290000944799658100237138569355010986328125000000000000000 0.0000000001634408164363776450045406818389892578125000000000000000 0.0000000000055766502526921613025479018688201904296875000000000000 0.0000000000001814104422237505787052214145660400390625000000000000
0.0195312500000000000000000000000000000000000000000000000000000000 0.0000833329109812819268654493498615920543670654296875000000000000 0.0000000018933627998762858624104410409927368164062500000000000000 0.0000000000891069440456249139970168471336364746093750000000000000 0.0000000000002192690473634684167336672544479370117187500000000000
0.0390625000000000000000000000000000000000000000000000000000000000 0.0003334238899130870237286217161454260349273681640625000000000000 0.0000000248235265676299832193762995302677154541015625000000000000 0.0000000014281670290827719327353406697511672973632812500000000000 0.0000000000051587623062232523807324469089508056640625000000000000
0.0781250000000000000000000000000000000000000000000000000000000000 0.0013336127826526489315028811688534915447235107421875000000000000 0.0000003575556342116925634400104172527790069580078125000000000000 0.0000000229743081225919354437792208045721054077148437500000000000 0.0000000001750112277321136389218736439943313598632812500000000000
0.1562500000000000000000000000000000000000000000000000000000000000 0.0053211290036041525297605403466150164604187011718750000000000000 0.0000054931818369574614280281821265816688537597656250000000000000 0.0000003752964380376866415645054075866937637329101562500000000000 0.0000000063290810370375538695952855050563812255859375000000000000
0.3125000000000000000000000000000000000000000000000000000000000000 0.0209136171831894035477716897730715572834014892578125000000000000 0.0000926602526563069517351323156617581844329833984375000000000000 0.0000070399133940135527609527343884110450744628906250000000000000 0.0000002901976488001167808761238120496273040771484375000000000000
0.6250000000000000000000000000000000000000000000000000000000000000 0.0794449018917995353206151776248589158058166503906250000000000000 0.0018939589541877577261175247258506715297698974609375000000000000 0.0004660964434928249744416461908258497714996337890625000000000000 0.0002567518372116328606580282212235033512115478515625000000000000


==> fitz-hugh-nagumo_refs1.txt <==
h 1 2 3 4
0.0048828125000000000000000000000000000000000000000000000000000000 0.0048828125000000000000000000000000000000000000000000000000000000 0.0000238418579101562500000000000000000000000000000000000000000000 0.0000001164153218269348144531250000000000000000000000000000000000 0.0000000005684341886080801486968994140625000000000000000000000000
0.0097656250000000000000000000000000000000000000000000000000000000 0.0097656250000000000000000000000000000000000000000000000000000000 0.0000953674316406250000000000000000000000000000000000000000000000 0.0000009313225746154785156250000000000000000000000000000000000000 0.0000000090949470177292823791503906250000000000000000000000000000
0.0195312500000000000000000000000000000000000000000000000000000000 0.0195312500000000000000000000000000000000000000000000000000000000 0.0003814697265625000000000000000000000000000000000000000000000000 0.0000074505805969238281250000000000000000000000000000000000000000 0.0000001455191522836685180664062500000000000000000000000000000000
0.0390625000000000000000000000000000000000000000000000000000000000 0.0390625000000000000000000000000000000000000000000000000000000000 0.0015258789062500000000000000000000000000000000000000000000000000 0.0000596046447753906250000000000000000000000000000000000000000000 0.0000023283064365386962890625000000000000000000000000000000000000
0.0781250000000000000000000000000000000000000000000000000000000000 0.0781250000000000000000000000000000000000000000000000000000000000 0.0061035156250000000000000000000000000000000000000000000000000000 0.0004768371582031250000000000000000000000000000000000000000000000 0.0000372529029846191406250000000000000000000000000000000000000000
0.1562500000000000000000000000000000000000000000000000000000000000 0.1562500000000000000000000000000000000000000000000000000000000000 0.0244140625000000000000000000000000000000000000000000000000000000 0.0038146972656250000000000000000000000000000000000000000000000000 0.0005960464477539062500000000000000000000000000000000000000000000
0.3125000000000000000000000000000000000000000000000000000000000000 0.3125000000000000000000000000000000000000000000000000000000000000 0.0976562500000000000000000000000000000000000000000000000000000000 0.0305175781250000000000000000000000000000000000000000000000000000 0.0095367431640625000000000000000000000000000000000000000000000000
0.6250000000000000000000000000000000000000000000000000000000000000 0.6250000000000000000000000000000000000000000000000000000000000000 0.3906250000000000000000000000000000000000000000000000000000000000 0.2441406250000000000000000000000000000000000000000000000000000000 0.1525878906250000000000000000000000000000000000000000000000000000


==> logistic_eks0_error.txt <==
h 1 2 3 4
0.0019531250000000000000000000000000000000000000000000000000000000 0.0000012529032050734301151351246517151594161987304687500000000000 0.0000000074146871975599992765637580305337905883789062500000000000 0.0000000087169191309577342963166302070021629333496093750000000000 0.0000000030543775841884723831753944978117942810058593750000000000
0.0039062500000000000000000000000000000000000000000000000000000000 0.0000050000196425425968982381164096295833587646484375000000000000 0.0000000589949313845039569059736095368862152099609375000000000000 0.0000000692120865619649805466906400397419929504394531250000000000 0.0000000705710470061404748776112683117389678955078125000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0000199060042174181717200553975999355316162109375000000000000000 0.0000004668561961462813769685453735291957855224609375000000000000 0.0000005454615275568563959041057387366890907287597656250000000000 0.0000005288523103330611263572791358456015586853027343750000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0000788714942565604815172264352440834045410156250000000000000000 0.0000036549697270960024297892232425510883331298828125000000000000 0.0000042360738866653591117028554435819387435913085937500000000000 0.0000045367566702814166035295784240588545799255371093750000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0003094754669221710940973935066722333431243896484375000000000000 0.0000280146257909397178309518494643270969390869140625000000000000 0.0000319678433665648853434504417236894369125366210937500000000000 0.0000343009125399751368945544527377933263778686523437500000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0011911783196311143129264564777258783578872680664062500000000000 0.0002060134190600138026638887822628021240234375000000000000000000 0.0002283577450835627686842599359806627035140991210937500000000000 0.0041451625280544135421223472803831100463867187500000000000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.0044331927427209150138764925941359251737594604492187500000000000 0.0013978553512555835780517554667312651872634887695312500000000000 0.0014761658208897188160335645079612731933593750000000000000000000 787.3997655653971605715923942625522613525390625000000000000000000000
0.2500000000000000000000000000000000000000000000000000000000000000 0.0157619875136384424152424799103755503892898559570312500000000000 0.0083060315663774364480786971398629248142242431640625000000000000 0.8714353690594556223203426270629279315471649169921875000000000000 15252590601911163571666944.0000000000000000000000000000000000000000000000000000000000000000


==> logistic_eks1_error.txt <==
h 1 2 3 4
0.0019531250000000000000000000000000000000000000000000000000000000 0.0000003794205777341019825144030619412660598754882812500000000000 0.0000000001154510376188966347399400547146797180175781250000000000 0.0000000000007555067682574190257582813501358032226562500000000000 0.0000000000027281510384113971667829900979995727539062500000000000
0.0039062500000000000000000000000000000000000000000000000000000000 0.0000015181797392571638738445471972227096557617187500000000000000 0.0000000009232613007448264852428110316395759582519531250000000000 0.0000000000123255849970860253961291164159774780273437500000000000 0.0000000000049246717814810381241841241717338562011718750000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0000060743093198700748303053842391818761825561523437500000000000 0.0000000073857260307619299055659212172031402587890625000000000000 0.0000000002055350334373429177503567188978195190429687500000000000 0.0000000000212556083845072407711995765566825866699218750000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0000243023004916631535365922900382429361343383789062500000000000 0.0000000592415745348517930324305780231952667236328125000000000000 0.0000000035518828989111739247164223343133926391601562500000000000 0.0000000006035834332340783703330089338123798370361328125000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0000972203555219541826204476819839328527450561523437500000000000 0.0000004816382195849122638264816487208008766174316406250000000000 0.0000000651331898970930467385187512263655662536621093750000000000 0.0000000095237919217616706646367674693465232849121093750000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0003869362441772938865369724226184189319610595703125000000000000 0.0000041360538639012567330155434319749474525451660156250000000000 0.0000013008307860884471551798924338072538375854492187500000000000 0.0000002913638371682125693951093126088380813598632812500000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.0015254973851784869864900429092813283205032348632812500000000000 0.0000423968533123098012538321199826896190643310546875000000000000 0.0000287992206778331372163393098162487149238586425781250000000000 0.0000086549080224873620181824662722647190093994140625000000000000
0.2500000000000000000000000000000000000000000000000000000000000000 0.0058233243120581201779373259341809898614883422851562500000000000 0.0006242482954751937818116402922896668314933776855468750000000000 0.0007254809708877596463594272790942341089248657226562500000000000 0.0002702028218615204480101965600624680519104003906250000000000000


==> logistic_ieks_error.txt <==
h 1 2 3 4
0.0019531250000000000000000000000000000000000000000000000000000000 0.0000003794228550235700936354987788945436477661132812500000000000 0.0000000001154382700541134454397251829504966735839843750000000000 0.0000000000007415179581471420533489435911178588867187500000000000 0.0000000000051215698348983096366282552480697631835937500000000000
0.0039062500000000000000000000000000000000000000000000000000000000 0.0000015182160136850697540467081125825643539428710937500000000000 0.0000000009228704467290071988827548921108245849609375000000000000 0.0000000000119004806009570529568009078502655029296875000000000000 0.0000000000066104344220718758151633664965629577636718750000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0000060748848615954642582437372766435146331787109375000000000000 0.0000000073731823979628074994252528995275497436523437500000000000 0.0000000001919513437087516649626195430755615234375000000000000000 0.0000000000650856313288983301390544511377811431884765625000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0000243113544309281337518768850713968276977539062500000000000000 0.0000000588417864988421968064358225092291831970214843750000000000 0.0000000031199588468311389988230075687170028686523437500000000000 0.0000000005074418940598235394645598717033863067626953125000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0000973602195551981353105475136544555425643920898437500000000000 0.0000004689573138705327437492087483406066894531250000000000000000 0.0000000514799002870880428872624179348349571228027343750000000000 0.0000000051456243155278968970378628000617027282714843750000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0003890162376729566773292390280403196811676025390625000000000000 0.0000037391356021432287093375634867697954177856445312500000000000 0.0000008738109278927375100920471595600247383117675781250000000000 0.0000001676922523619062133093393640592694282531738281250000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.0015535381191218444740798076963983476161956787109375000000000000 0.0000301590640161553125153659493662416934967041015625000000000000 0.0000156403121488457585996911802794784307479858398437500000000000 0.0000055070336264506636325677391141653060913085937500000000000000
0.2500000000000000000000000000000000000000000000000000000000000000 0.0061279736703321319168935588095337152481079101562500000000000000 0.0002628764276299544455639534135116264224052429199218750000000000 0.0003123438879460982420255277247633785009384155273437500000000000 0.0001740388053778074706201550725381821393966674804687500000000000


==> logistic_refs.txt <==
h 1 2 3 4
0.0019531250000000000000000000000000000000000000000000000000000000 0.0019531250000000000000000000000000000000000000000000000000000000 0.0000038146972656250000000000000000000000000000000000000000000000 0.0000000074505805969238281250000000000000000000000000000000000000 0.0000000000145519152283668518066406250000000000000000000000000000
0.0039062500000000000000000000000000000000000000000000000000000000 0.0039062500000000000000000000000000000000000000000000000000000000 0.0000152587890625000000000000000000000000000000000000000000000000 0.0000000596046447753906250000000000000000000000000000000000000000 0.0000000002328306436538696289062500000000000000000000000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0078125000000000000000000000000000000000000000000000000000000000 0.0000610351562500000000000000000000000000000000000000000000000000 0.0000004768371582031250000000000000000000000000000000000000000000 0.0000000037252902984619140625000000000000000000000000000000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0156250000000000000000000000000000000000000000000000000000000000 0.0002441406250000000000000000000000000000000000000000000000000000 0.0000038146972656250000000000000000000000000000000000000000000000 0.0000000596046447753906250000000000000000000000000000000000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0312500000000000000000000000000000000000000000000000000000000000 0.0009765625000000000000000000000000000000000000000000000000000000 0.0000305175781250000000000000000000000000000000000000000000000000 0.0000009536743164062500000000000000000000000000000000000000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0625000000000000000000000000000000000000000000000000000000000000 0.0039062500000000000000000000000000000000000000000000000000000000 0.0002441406250000000000000000000000000000000000000000000000000000 0.0000152587890625000000000000000000000000000000000000000000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.1250000000000000000000000000000000000000000000000000000000000000 0.0156250000000000000000000000000000000000000000000000000000000000 0.0019531250000000000000000000000000000000000000000000000000000000 0.0002441406250000000000000000000000000000000000000000000000000000
0.2500000000000000000000000000000000000000000000000000000000000000 0.2500000000000000000000000000000000000000000000000000000000000000 0.0625000000000000000000000000000000000000000000000000000000000000 0.0156250000000000000000000000000000000000000000000000000000000000 0.0039062500000000000000000000000000000000000000000000000000000000


==> nonsmooth_eks0_error.txt <==
h 1 2 3 4
0.0009765625000000000000000000000000000000000000000000000000000000 0.0000058482021478845069850649451836943626403808593750000000000000 0.0000035115013152786644923253334127366542816162109375000000000000 0.0000036552518194454819422389846295118331909179687500000000000000 0.0000036752406802342818536999402567744255065917968750000000000000
0.0019531250000000000000000000000000000000000000000000000000000000 0.0000233945823300274469147552736103534698486328125000000000000000 0.0000136766221796591480597271583974361419677734375000000000000000 0.0000141756099201195695513888495042920112609863281250000000000000 0.0000141234782933263858240025001578032970428466796875000000000000
0.0039062500000000000000000000000000000000000000000000000000000000 0.0000935917495581417568928372929804027080535888671875000000000000 0.0000524447784917558834649753407575190067291259765625000000000000 0.0000538063336730232322224765084683895111083984375000000000000000 0.0000565743785112537977965985191985964775085449218750000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0003742297963575946795344862039200961589813232421875000000000000 0.0001934711147950629595015925588086247444152832031250000000000000 0.0002039457041074221876897354377433657646179199218750000000000000 0.0006212690383220476064707327168434858322143554687500000000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0014922110333150939709412341471761465072631835937500000000000000 0.0006817876176934412058017187518998980522155761718750000000000000 0.0009210152330887400040637658094055950641632080078125000000000000 0.0726085743063076272107991826487705111503601074218750000000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0058790811224391781308895588153973221778869628906250000000000000 0.0023775655918611970918163933674804866313934326171875000000000000 0.0261682243002441250467882127850316464900970458984375000000000000 0.3126719717387287378329574494273401796817779541015625000000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0266592650684689402851290651597082614898681640625000000000000000 0.0333943207287923371495708124712109565734863281250000000000000000 0.1542546913765816540831110614817589521408081054687500000000000000 0.4209793525115318457707758170727174729108810424804687500000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.1492760769147469801509942044503986835479736328125000000000000000 0.1835365182243815507234785400214605033397674560546875000000000000 0.2255747906237224320591394643997773528099060058593750000000000000 0.2736430097335593725205171722336672246456146240234375000000000000


==> nonsmooth_eks1_error.txt <==
h 1 2 3 4
0.0009765625000000000000000000000000000000000000000000000000000000 0.0000039731722083491405328459222801029682159423828125000000000000 0.0000032957605169414705414965283125638961791992187500000000000000 0.0000037014778953015081697230925783514976501464843750000000000000 0.0000038085183367009278754267143085598945617675781250000000000000
0.0019531250000000000000000000000000000000000000000000000000000000 0.0000157850188230446164538989251013845205307006835937500000000000 0.0000131109268428630798553058411926031112670898437500000000000000 0.0000147308096321019377228367375209927558898925781250000000000000 0.0000150099442135509519857805571518838405609130859375000000000000
0.0039062500000000000000000000000000000000000000000000000000000000 0.0000622940615135902930887823458760976791381835937500000000000000 0.0000518728651994759815124780288897454738616943359375000000000000 0.0000583273340148959817952345474623143672943115234375000000000000 0.0000595502079860921185172628611326217651367187500000000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0002426437379027257534858108556363731622695922851562500000000000 0.0002033464634036974416630982886999845504760742187500000000000000 0.0002289699810313905459224770311266183853149414062500000000000000 0.0002331058537679009390330975293181836605072021484375000000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0009217927511688817077128987875767052173614501953125000000000000 0.0007827563299034334676207436132244765758514404296875000000000000 0.0008834492607900923388797309598885476589202880859375000000000000 0.0008940931117591421894985614926554262638092041015625000000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0033446435979102018265507467731367796659469604492187500000000000 0.0029209704625796639732016046764329075813293457031250000000000000 0.0033026082298381886914739880012348294258117675781250000000000000 0.0032435435599598161360290760057978332042694091796875000000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0112152667235827507852263806853443384170532226562500000000000000 0.0103335401010433702850832560216076672077178955078125000000000000 0.0112277268757479120608877565246075391769409179687500000000000000 0.0091703268827612038904817381990142166614532470703125000000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.0332707061218070476726893502927850931882858276367187500000000000 0.0332622581152366425527588944532908499240875244140625000000000000 0.1432399238564789900607365780160762369632720947265625000000000000 0.1081131354010413936350687436060979962348937988281250000000000000


==> nonsmooth_ieks_error.txt <==
h 1 2 3 4
0.0009765625000000000000000000000000000000000000000000000000000000 0.0000039731722083491405328459222801029682159423828125000000000000 0.0000038594349152099027833173749968409538269042968750000000000000 0.0000037790520850400355357123771682381629943847656250000000000000 0.0000037727807471465979460845119319856166839599609375000000000000
0.0019531250000000000000000000000000000000000000000000000000000000 0.0000157850188230446164538989251013845205307006835937500000000000 0.0000152943971691854585515102371573448181152343750000000000000000 0.0000149895032921509852030794718302786350250244140625000000000000 0.0000151123975233868890200028545223176479339599609375000000000000
0.0039062500000000000000000000000000000000000000000000000000000000 0.0000622940615135902930887823458760976791381835937500000000000000 0.0000600510547072996558881641249172389507293701171875000000000000 0.0000589609744869878937834073440171778202056884765625000000000000 0.0000593572683906806730647076619789004325866699218750000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0002426437379027257534858108556363731622695922851562500000000000 0.0002319542161328680407450519851408898830413818359375000000000000 0.0002284818321085513304069536388851702213287353515625000000000000 0.0002308051887831563675490542664192616939544677734375000000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0009217927511688817077128987875767052173614501953125000000000000 0.0008674877815366688338372114230878651142120361328125000000000000 0.0008599250638885447273196405149064958095550537109375000000000000 0.0008738055912118625201401300728321075439453125000000000000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0033446435979102018265507467731367796659469604492187500000000000 0.0030668825548585409990209882380440831184387207031250000000000000 0.0030714619845557677990655065514147281646728515625000000000000000 0.0031168511263446330161741570918820798397064208984375000000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0112152667235827507852263806853443384170532226562500000000000000 0.0098840687208969768562383251264691352844238281250000000000000000 0.0098902784068308768894439708674326539039611816406250000000000000 0.0094766539253068327042228702339343726634979248046875000000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.0332707061218070476726893502927850931882858276367187500000000000 0.0283446136179383856301683408673852682113647460937500000000000000 0.0331779061183703483095541741931810975074768066406250000000000000 0.0405152789764040566211633631610311567783355712890625000000000000


==> nonsmooth_refs.txt <==
h 1 2 3 4
0.0009765625000000000000000000000000000000000000000000000000000000 0.0009765625000000000000000000000000000000000000000000000000000000 0.0000009536743164062500000000000000000000000000000000000000000000 0.0000000009313225746154785156250000000000000000000000000000000000 0.0000000000009094947017729282379150390625000000000000000000000000
0.0019531250000000000000000000000000000000000000000000000000000000 0.0019531250000000000000000000000000000000000000000000000000000000 0.0000038146972656250000000000000000000000000000000000000000000000 0.0000000074505805969238281250000000000000000000000000000000000000 0.0000000000145519152283668518066406250000000000000000000000000000
0.0039062500000000000000000000000000000000000000000000000000000000 0.0039062500000000000000000000000000000000000000000000000000000000 0.0000152587890625000000000000000000000000000000000000000000000000 0.0000000596046447753906250000000000000000000000000000000000000000 0.0000000002328306436538696289062500000000000000000000000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0078125000000000000000000000000000000000000000000000000000000000 0.0000610351562500000000000000000000000000000000000000000000000000 0.0000004768371582031250000000000000000000000000000000000000000000 0.0000000037252902984619140625000000000000000000000000000000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0156250000000000000000000000000000000000000000000000000000000000 0.0002441406250000000000000000000000000000000000000000000000000000 0.0000038146972656250000000000000000000000000000000000000000000000 0.0000000596046447753906250000000000000000000000000000000000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0312500000000000000000000000000000000000000000000000000000000000 0.0009765625000000000000000000000000000000000000000000000000000000 0.0000305175781250000000000000000000000000000000000000000000000000 0.0000009536743164062500000000000000000000000000000000000000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0625000000000000000000000000000000000000000000000000000000000000 0.0039062500000000000000000000000000000000000000000000000000000000 0.0002441406250000000000000000000000000000000000000000000000000000 0.0000152587890625000000000000000000000000000000000000000000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.1250000000000000000000000000000000000000000000000000000000000000 0.0156250000000000000000000000000000000000000000000000000000000000 0.0019531250000000000000000000000000000000000000000000000000000000 0.0002441406250000000000000000000000000000000000000000000000000000


==> riccati_eks0_error.txt <==
h 1 2 3 4
0.0039062500000000000000000000000000000000000000000000000000000000 0.0000017975633131994683822085789870470762252807617187500000000000 0.0000000717061637844906840655312407761812210083007812500000000000 0.0000000829562882831424985852208919823169708251953125000000000000 0.0000000207915658023694049916230142116546630859375000000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0000071802233483353461451770272105932235717773437500000000000000 0.0000005630507052822864011432102415710687637329101562500000000000 0.0000006529141222122447629772068466991186141967773437500000000000 0.0000006707847732823069009100436232984066009521484375000000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0000286303728508352506310075114015489816665649414062500000000000 0.0000043547349107830868319979344960302114486694335937500000000000 0.0000050788149493774525922162865754216909408569335937500000000000 0.0000054612152383670675703797314781695604324340820312500000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0001137815944195486039802744926419109106063842773437500000000000 0.0000327068628407367611998779466375708580017089843750000000000000 0.0000385471792189173712017691286746412515640258789062500000000000 0.0000423291673185000050239068514201790094375610351562500000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0004490407676999152997154851618688553571701049804687500000000000 0.0002340573404884249697488485253416001796722412109375000000000000 0.0002821953901877005677079068846069276332855224609375000000000000 0.0003250076197467421934561571106314659118652343750000000000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.0017446773319877983965398016152903437614440917968750000000000000 0.0015487601579656784522853740782011300325393676757812500000000000 0.0019593569685459888418677110166754573583602905273437500000000000 0.0025169397056580278260184968530666083097457885742187500000000000
0.2500000000000000000000000000000000000000000000000000000000000000 0.0064689384468905597458388001541607081890106201171875000000000000 0.0090119106507526858251821977319195866584777832031250000000000000 0.0124430366295747996119303024897817522287368774414062500000000000 0.1893118756450142270431058477697661146521568298339843750000000000
0.5000000000000000000000000000000000000000000000000000000000000000 0.0252295202118730799156764987856149673461914062500000000000000000 0.0414305863407993246738669768092222511768341064453125000000000000 0.1366077481444935015630903762939851731061935424804687500000000000 324.4102841784339261721470393240451812744140625000000000000000000000


==> riccati_eks1_error.txt <==
h 1 2 3 4
0.0039062500000000000000000000000000000000000000000000000000000000 0.0000004846571918237785325800359714776277542114257812500000000000 0.0000000071437772364291163285088259726762771606445312500000000000 0.0000000000667089716799296184035483747720718383789062500000000000 0.0000000000116620046952675693319179117679595947265625000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0000019400911558387079480780812446027994155883789062500000000000 0.0000000567722963085159904039755929261445999145507812500000000000 0.0000000010443927944692177334218285977840423583984375000000000000 0.0000000000281282774849955785612110048532485961914062500000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0000077647226301991167929372750222682952880859375000000000000000 0.0000004480596401679193263589695561677217483520507812500000000000 0.0000000159973775337718393529939930886030197143554687500000000000 0.0000000058015378057163502489856909960508346557617187500000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0000310809630408304116144790896214544773101806640625000000000000 0.0000034846999352744489897304447367787361145019531250000000000000 0.0000002350604392242772178178711328655481338500976562500000000000 0.0000000109041491391792533249827101826667785644531250000000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0001241639938293070954955510387662798166275024414062500000000000 0.0000263141294537527770103224611375480890274047851562500000000000 0.0000031789384453695390675420640036463737487792968750000000000000 0.0000002675547993158389203927072230726480484008789062500000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.0004908507029611763883281128073576837778091430664062500000000000 0.0001860500773270823415828090219292789697647094726562500000000000 0.0000366959259066046428188201389275491237640380859375000000000000 0.0000084481300192118524705620075110346078872680664062500000000000
0.2500000000000000000000000000000000000000000000000000000000000000 0.0018596411722591188464548395131714642047882080078125000000000000 0.0011499522094774450309273561288136988878250122070312500000000000 0.0003189329259856155118768583633936941623687744140625000000000000 0.0002337133304628480345854768529534339904785156250000000000000000
0.5000000000000000000000000000000000000000000000000000000000000000 0.0079763188404989859847660227387677878141403198242187500000000000 0.0056331337050099516972068158793263137340545654296875000000000000 0.0042565161533399953341927357541862875223159790039062500000000000 0.0048412122295480308764581423019990324974060058593750000000000000


==> riccati_ieks_error.txt <==
h 1 2 3 4
0.0039062500000000000000000000000000000000000000000000000000000000 0.0000004846701845417911158619972411543130874633789062500000000000 0.0000000071441526028337420939351432025432586669921875000000000000 0.0000000000671622757408840698190033435821533203125000000000000000 0.0000000000186032300675265105383004993200302124023437500000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0000019402996298545360787102254107594490051269531250000000000000 0.0000000567841221821296926464128773659467697143554687500000000000 0.0000000010587084542379443519166670739650726318359375000000000000 0.0000000000417419432352517105755396187305450439453125000000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0000077680739805074949799745809286832809448242187500000000000000 0.0000004484261202364336895698215812444686889648437500000000000000 0.0000000164426841031684034533100202679634094238281250000000000000 0.0000000047021744276065646772622130811214447021484375000000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0000311350275282729072046095097903162240982055664062500000000000 0.0000034957067837071420512984332162886857986450195312500000000000 0.0000002479315124315206730898353271186351776123046875000000000000 0.0000000234584160985207290650578215718269348144531250000000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0001250317124379396460653879330493509769439697265625000000000000 0.0000266104761474927897779707564041018486022949218750000000000000 0.0000035341802551158707501599565148353576660156250000000000000000 0.0000006140194338533078166619816329330205917358398437500000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.0005053650106555673815478257893119007349014282226562500000000000 0.0001930297354215682048561575356870889663696289062500000000000000 0.0000452039682011795562743827758822590112686157226562500000000000 0.0000133753067437236694559032912366092205047607421875000000000000
0.2500000000000000000000000000000000000000000000000000000000000000 0.0020871055661811910297842587169725447893142700195312500000000000 0.0012819615850875321072521728638093918561935424804687500000000000 0.0004794366529646820751509039837401360273361206054687500000000000 0.0002158418592811406355735925899352878332138061523437500000000000
0.5000000000000000000000000000000000000000000000000000000000000000 0.0091944658975824378188690388924442231655120849609375000000000000 0.0073738914968870528099387229303829371929168701171875000000000000 0.0038635709052738942403948385617695748805999755859375000000000000 0.0023179725057174138669324747752398252487182617187500000000000000


==> riccati_refs.txt <==
h 1 2 3 4
0.0039062500000000000000000000000000000000000000000000000000000000 0.0039062500000000000000000000000000000000000000000000000000000000 0.0000152587890625000000000000000000000000000000000000000000000000 0.0000000596046447753906250000000000000000000000000000000000000000 0.0000000002328306436538696289062500000000000000000000000000000000
0.0078125000000000000000000000000000000000000000000000000000000000 0.0078125000000000000000000000000000000000000000000000000000000000 0.0000610351562500000000000000000000000000000000000000000000000000 0.0000004768371582031250000000000000000000000000000000000000000000 0.0000000037252902984619140625000000000000000000000000000000000000
0.0156250000000000000000000000000000000000000000000000000000000000 0.0156250000000000000000000000000000000000000000000000000000000000 0.0002441406250000000000000000000000000000000000000000000000000000 0.0000038146972656250000000000000000000000000000000000000000000000 0.0000000596046447753906250000000000000000000000000000000000000000
0.0312500000000000000000000000000000000000000000000000000000000000 0.0312500000000000000000000000000000000000000000000000000000000000 0.0009765625000000000000000000000000000000000000000000000000000000 0.0000305175781250000000000000000000000000000000000000000000000000 0.0000009536743164062500000000000000000000000000000000000000000000
0.0625000000000000000000000000000000000000000000000000000000000000 0.0625000000000000000000000000000000000000000000000000000000000000 0.0039062500000000000000000000000000000000000000000000000000000000 0.0002441406250000000000000000000000000000000000000000000000000000 0.0000152587890625000000000000000000000000000000000000000000000000
0.1250000000000000000000000000000000000000000000000000000000000000 0.1250000000000000000000000000000000000000000000000000000000000000 0.0156250000000000000000000000000000000000000000000000000000000000 0.0019531250000000000000000000000000000000000000000000000000000000 0.0002441406250000000000000000000000000000000000000000000000000000
0.2500000000000000000000000000000000000000000000000000000000000000 0.2500000000000000000000000000000000000000000000000000000000000000 0.0625000000000000000000000000000000000000000000000000000000000000 0.0156250000000000000000000000000000000000000000000000000000000000 0.0039062500000000000000000000000000000000000000000000000000000000
0.5000000000000000000000000000000000000000000000000000000000000000 0.5000000000000000000000000000000000000000000000000000000000000000 0.2500000000000000000000000000000000000000000000000000000000000000 0.1250000000000000000000000000000000000000000000000000000000000000 0.0625000000000000000000000000000000000000000000000000000000000000

